W' production at the LHC in the 4-site Higgsless model

We study the phenomenology of the 4-site Higgsless model, based on the $SU(2)_L\times SU(2)_1\times SU(2)_2\times U(1)_Y$ gauge symmetry, at present colliders. The model predicts the existence of two neutral and four charged extra gauge bosons, Z1,Z2,W1,W2. In this paper, we focus on the charged gauge sector. We first derive limits on W1,W2-boson masses and couplings to SM fermions from direct searches at the Tevatron. We then estimate at the 7 TeV LHC the exclusion limits with the actual L=1 fb-1 and the discovery potential with the expected L=10 fb-1. In contrast to the minimal (or 3-site) Higgsless model which predicts almost fermiophobic extra gauge bosons, the next-to-minimal (or 4-site) Higgsless model recovers sizeable W1,W2-boson couplings to ordinary matter, expressing the non-fermiophobic multiresonance inner nature of extra-dimensional theories. Owing to this feature, we find that in one year from now the new heavy gauge bosons, W1 and W2, could be discovered in the final state with an electron and large missing transverse energy at the 7 TeV LHC for W1,W2-boson masses in the TeV region, depending on model parameters.

==> app.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%       2             %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{figure}[!htbp]
\begin{center}
\unitlength1.0cm
\begin{picture}(8,7)
\put(-3.3,0.6){\epsfig{file=E_LHC-14_D0_10fb_z08.eps,width=6.6cm}}
\put(4.0,0.6){\epsfig{file=S_LHC-14_G2_10fb_z08.eps,width=6.6cm}}
\end{picture}
\end{center}
\vskip -1.cm \caption{Left: Exclusion at the 7$\TeV$ LHC with L=1 fb$^{-1}$ 
(solid green line), and at the 14$\TeV$ LHC with L=10 fb$^{-1}$ (dashed blue 
line). Right: $\PZ_1$-boson discovery (dotted-dashed green line) and $\PZ_2$-boson
discovery (solid blue line) at the 7$\TeV$ LHC with L=1 fb$^{-1}$. Also shown,
as comparison, the $\PZ_1$-boson discovery (green dotted line) and the 
$\PZ_2$-boson discovery (blue dashed line) at the 14$\TeV$ LHC with 
L=10 fb$^{-1}$. All curves have been derived for $z$=0.8. The thick red solid lines 
give the allowed parameter space from EWPT.}
\label{excldiscov_14tev}
\end{figure}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%       4             %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{figure}[!htbp]
\begin{center}
\unitlength1.0cm
\begin{picture}(7,6)
\put(-3.7,1.8){\epsfig{file=BR12_T_z4.eps,width=5.5cm}}
\put(3.9,1.8){\epsfig{file=BR12_T_z6.eps,width=5.5cm}}
\put(-3.7,-4.3){\epsfig{file=BR12_T_z8.eps,width=5.5cm}}
\put(3.9,-4.3){\epsfig{file=BR12_T_z95.eps,width=5.5cm}}
\end{picture}
\end{center}
\vskip 4.cm
\caption{Total decay width of the $Z_1$ (magenta dashed line) and $Z_2$ (blue continue line)
extra gauge bosons as a function of their mass, $M_{Z_1}$ (upper x-axis) and 
$M_{Z_2}$ (lower x-axis). The four plots refer to four
different values of the free $z$-parameter: $z$=0.4 (top-left), $z$=0.6 (top-right),
 $z$=0.8 (bottom-left), $z$=0.95 (bottom-right).}
\label{fig_totalwidth}
\end{figure}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%       6             %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{figure}[!htbp]
\begin{center}
\unitlength1.0cm
\begin{picture}(7,6)
\put(-4.1,1.8){\epsfig{file=STB_z06_m1.eps,width=7.5cm}}
\put(3.5,1.8){\epsfig{file=STB_z06_m2.eps,width=7.5cm}}
\put(-4.1,-3.6){\epsfig{file=STB_z08_m1.eps,width=7.5cm}}
\put(3.5,-3.6){\epsfig{file=STB_z08_m2.eps,width=7.5cm}}
\put(-4.1,-8.6){\epsfig{file=STB_z95_m1.eps,width=7.5cm}}
\put(3.5,-8.7){\epsfig{file=STB_z95_m2.eps,width=7.4cm}}
\end{picture}
\end{center}
\vskip 8.cm
\caption{Left: $Z_1$-boson cross-sections for the maximal $\hat a^e_{2L}$ allowed by
EWPT, integrated over the mass window given in Eq.(\ref{window}),
as a function $M_{Z_1}$  at the 
LHC for $\sqrt{s}=7$ TeV (lower curves) and 14 TeV (upper curves). The 
dashed lines represent the total cross-sections (T), including the 
interference 
of the $Z_1$-boson signal with both the SM background and the $Z_2$-boson 
signal. The dotted lines show the SM backgrounds (B). The solid lines 
correspond to their differences: S=T-B.  
Right: same for $Z_2$-boson. From top to bottom, the free $z$-parameter assumes 
the three representative values: $z$=0.6, 0.8, 0.95.}
\label{fig_cross-section_LHC}
\end{figure}
